Robust end-to-end deep audiovisual speech recognition

Speech is one of the most effective ways of communication among humans. Even though audio is the most common way of transmitting speech, very important information can be found in other modalities, such as vision. Vision is particularly useful when the acoustic signal is corrupted. Multi-modal speech recognition however has not yet found wide-spread use, mostly because the temporal alignment and fusion of the different information sources is challenging. This paper presents an end-to-end audiovisual speech recognizer (AVSR), based on recurrent neural networks (RNN) with a connectionist temporal classification (CTC) loss function. CTC creates sparse "peaky" output activations, and we analyze the differences in the alignments of output targets (phonemes or visemes) between audio-only, video-only, and audio-visual feature representations. We present the first such experiments on the large vocabulary IBM ViaVoice database, which outperform previously published approaches on phone accuracy in clean and noisy conditions.

==> figs/audio_seq.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'audio_seq.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{243.77954102bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34904246)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{audio_seq.pdf}}%
    \put(0.11615788,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{D}}}}}%
    \put(0.19292742,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{@}}}}}%
    \put(0.34893756,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{s}}}}}%
    \put(0.65354487,0.04369827){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{p}}}}}%
    \put(0.73031442,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{i}}}}}%
    \put(0.96062304,0.04369827){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{tS}}}}}%
    \put(0.49936164,-0.01478543){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a) Audiovisual alignment result sequence}}}%
    \put(0.49936164,0.23988763){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a) Audio sequence}}}%
    \put(0.4665453,0.11205237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a) Video sequence}}}%
  \end{picture}%
\endgroup%


==> figs/audio_seq_no_letters.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'audio_seq_no_letters.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{243.77954102bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34904246)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{audio_seq_no_letters.pdf}}%
    \put(0.11615796,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{D}}}}}%
    \put(0.1929275,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{@}}}}}%
    \put(0.34893764,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{s}}}}}%
    \put(0.65354495,0.04369826){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{p}}}}}%
    \put(0.7303145,0.03550695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{i}}}}}%
    \put(0.96062312,0.04369826){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\Large{\textipa{tS}}}}}%
    \put(0.50089418,-0.01478544){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Audiovisual alignment result sequence}}}%
    \put(0.50089418,0.23988762){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Audio sequence}}}%
    \put(0.50089418,0.11205236){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Video sequence}}}%
  \end{picture}%
\endgroup%


==> figs/new_data.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'new_data.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{243.78137207bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2092095)%
    \put(0,0){\includegraphics[width=\unitlength]{new_data.pdf}}%
    \put(-8.17875032,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-7.72027825,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IH}}}%
    \put(-7.47958019,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-7.26180569,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(-7.03256965,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-6.80333361,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-6.57409757,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-6.34486201,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{P}}}%
    \put(-6.11562549,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IY}}}%
    \put(-5.88638945,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-7.94951381,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DH}}}%
    \put(-5.64569187,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-5.42791689,-4.42116753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CH}}}%
    \put(-8.17904118,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-7.7205691,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DH}}}%
    \put(-7.47987152,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IH
}}}%
    \put(-7.2675343,-4.88183818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-7.02465674,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
    \put(-6.5743889,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-6.34515239,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-6.11591682,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{P}}}%
    \put(-5.88668031,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-7.94980514,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-5.64598225,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IY}}}%
    \put(-5.42820799,-4.88104183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(4.16243915,-5.83923202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{[...] sp........................./i/...................................ch [...] }}}%
    \put(4.2239757,-5.45205168){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{audio
}}}%
    \put(4.23983624,-5.61613333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{video}}}%
    \put(4.13599183,-5.30205796){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{audiovisual
}}}%
    \put(-8.54513054,-4.41851242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{audiovisual}}}%
    \put(-8.4979764,-4.88020714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{audio}}}%
    \put(-1.39280925,-6.52807423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 14}}}%
    \put(-1.1666716,-6.52908896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 15}}}%
    \put(-0.93695706,-6.52908896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 16}}}%
    \put(-0.71189525,-6.52948713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 17}}}%
    \put(-0.48092269,-6.52879879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 18}}}%
    \put(-0.24752916,-6.52851735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 19}}}%
    \put(-0.03228948,-6.52815239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 20}}}%
    \put(0.19918156,-6.5275251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 21}}}%
    \put(0.42723121,-6.52806517){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 22}}}%
    \put(0.65661842,-6.52716684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 23}}}%
    \put(0.88604294,-6.52912586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 24}}}%
    \put(1.11331977,-6.52715812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 25}}}%
    \put(1.34811628,-6.52774683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{frame 26}}}%
    \put(0.6023588,-7.14595245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ /dh/ /ih/ /s/ /p/ /ih/ /ch/
}}}%
    \put(-6.82175942,-4.87982751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{blk}}}%
    \put(-0.8296248,-7.06575218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{phoneme


}}}%
    \put(-0.82726867,-7.14692454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sequence



}}}%
    \put(0.61892964,-7.36226635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{/E    /Y   /H /C  /I    /F
}}}%
    \put(-0.80267023,-7.26286907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{viseme


}}}%
    \put(-0.84297521,-7.34404189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sequence



}}}%
    \put(-0.83501348,-7.40230369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Jeffers and Barley, 1971 nomenclature



}}}%
    \put(-1.44983763,-5.53031706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ð}}}%
    \put(-1.24868415,-5.5307825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{s}}}%
    \put(-0.98521124,-5.52574958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{p}}}%
    \put(-0.91865998,-5.53147295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{i}}}%
    \put(-0.72245228,-5.51536303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{tʃ}}}%
    \put(-1.38281644,-5.53023925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ə}}}%
    \put(0.27290425,0.04771408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05268727\unitlength}\raggedright ukjhkjhjkz\end{minipage}}}%
    \put(0.01044208,0.02291453){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Latex text}}}%
  \end{picture}%
\endgroup%

